Three young planets around the K-dwarf K2-198: High-energy environment, evaporation history and expected future

Planets orbiting young stars are thought to experience atmospheric evaporation as a result of the host stars' high magnetic activity. We study the evaporation history and expected future of the three known transiting exoplanets in the young multiplanet system K2-198. Based on spectroscopic and photometric measurements, we estimate an age of the K-dwarf host star between 200 and 500 Myr, and calculate the high-energy environment of these planets using eROSITA X-ray measurements. We find that the innermost planet K2-198c has likely lost its primordial envelope within the first few tens of Myr regardless of the age at which the star drops out of the saturated X-ray regime. For the two outer planets, a range of initial envelope mass fractions is possible, depending on the not-yet-measured planetary mass and the stars' spin-down history. Regarding the future of the system, we find that the outermost planet K2-198b is stable against photoevaporation for a wide range of planetary masses, while the middle planet K2-198d is only able to retain an atmosphere for a mass range between ~7 and 18 Earth-masses. Lower-mass planets are too susceptible to mass loss, and a very thin present-day envelope for higher-mass planets is easily lost with the estimated mass-loss rates. Our results support the idea that all three planets started out above the radius valley in the (sub-)Neptune regime and were then transformed into their current states by atmospheric evaporation, but also stress the importance of measuring planetary masses for (young) multiplanet systems before conducting more detailed photoevaporation simulations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
